Any nonincreasing convergence curves are simultaneously possible for GMRES and weighted GMRES, as well as for left and right preconditioned GMRES

The convergence of the GMRES linear solver is notoriously hard to predict. A particularly enlightening result by [Greenbaum, Pt\'ak, Strako\v{s}, 1996] is that, given any convergence curve, one can build a linear system for which GMRES realizes that convergence curve. What is even more extraordinary is that the eigenvalues of the problem matrix can be chosen arbitrarily. We build upon this idea to derive novel results about weighted GMRES. We prove that for any linear system and any prescribed convergence curve, there exists a weight matrix M for which weighted GMRES (i.e., GMRES in the inner product induced by M) realizes that convergence curve, and we characterize the form of M. Additionally, we exhibit a necessary and sufficient condition on M for the simultaneous prescription of two convergence curves, one realized by GMRES in the Euclidean inner product, and the other in the inner product induced by M. These results are then applied to infer some properties of preconditioned GMRES when the preconditioner is applied either on the left or on the right. For instance, we show that any two convergence curves are simultaneously possible for left and right preconditioned GMRES.

==> data/difference_left_right_ilu__L.txt <==
   1.0000000e+00
   2.7871627e-03
   3.5913689e-04
   3.2806557e-05
   2.6376857e-06
   7.3136973e-07
   7.7053080e-08
   6.8780769e-09


==> data/difference_left_right_ilu__R.txt <==
   1.0000000e+00
   9.9923430e-01
   8.7860908e-01
   3.6205317e-01
   3.8888046e-02
   1.6267528e-02
   1.8567342e-03
   1.8987747e-04
   1.7767873e-05
   3.0327053e-06
   2.9663482e-07
   2.1604637e-08
   1.8624740e-09


==> data/difference_left_right_sympart2_L_error.txt <==
   2.9353413e-04
   2.2285379e-04
   2.2240231e-04
   2.2185845e-04
   2.1673920e-04
   1.4287386e-04
   6.4389884e-05
   3.3644306e-05
   3.3165765e-05
   2.4146173e-05
   1.5724065e-05
   1.2922729e-05
   1.0223129e-05
   6.5406339e-06
   5.7339412e-06
   4.9717022e-06
   4.0078946e-06
   3.0136263e-06
   2.7825185e-06
   2.2260491e-06
   1.7666412e-06
   1.6071708e-06
   1.3597407e-06
   9.7684779e-07
   8.7963459e-07
   8.2913096e-07
   6.1141859e-07
   4.7250635e-07
   4.5873646e-07
   3.8146565e-07
   2.9763027e-07
   2.6320240e-07
   2.4514844e-07
   1.5688699e-07
   1.1480610e-07
   1.1183768e-07
   6.7951916e-08
   4.8116825e-08
   4.4317544e-08
   4.1573058e-08
   2.2885997e-08
   1.6648871e-08
   1.5657741e-08
   1.1023784e-08
   7.9210888e-09
   6.5831834e-09
   5.5872126e-09
   4.0343904e-09
   3.0421815e-09
   2.6371052e-09
   1.8320065e-09
   1.1888018e-09
   1.3374401e-09
   9.6810839e-10
   5.1593705e-10
   4.0671067e-10
   4.0116272e-10
   2.5316142e-10
   1.7611613e-10
   1.6720025e-10
   1.4341565e-10
   9.2857029e-11
   7.2059571e-11
   5.1130272e-11
   3.7058757e-11
   3.1066783e-11
   2.9212595e-11
   1.9201201e-11
   1.8432793e-11
   1.8300242e-11
   1.9207716e-11
   1.7860562e-11

==> data/difference_left_right_sympart2_L_min_res.txt <==
   1.0000000e+00
   1.0242821e-02
   3.8835245e-03
   2.0640548e-03
   1.4183778e-03
   1.0939332e-03
   6.7330979e-04
   4.7822543e-04
   4.7791619e-04
   4.1887536e-04
   2.9662410e-04
   2.6144468e-04
   2.2172860e-04
   1.5434832e-04
   1.4370274e-04
   1.2728632e-04
   1.0792549e-04
   8.4396067e-05
   7.6134596e-05
   6.2614746e-05
   5.1711759e-05
   4.6179127e-05
   4.1586196e-05
   3.0834246e-05
   2.6664423e-05
   2.5389568e-05
   1.9672376e-05
   1.4230071e-05
   1.3800817e-05
   1.1697702e-05
   9.2569888e-06
   8.1606228e-06
   7.6356241e-06
   5.5360592e-06
   4.2322869e-06
   4.1168005e-06
   2.9797634e-06
   2.1133818e-06
   1.9148883e-06
   1.6189371e-06
   1.0394305e-06
   7.8862388e-07
   7.2117848e-07
   5.0252482e-07
   3.8399632e-07
   3.1297710e-07
   2.1843454e-07
   1.5900114e-07
   1.4234448e-07
   1.1753238e-07
   9.1036937e-08
   6.5510220e-08
   5.5229331e-08
   4.5386357e-08
   2.9558447e-08
   2.0430946e-08
   1.7879545e-08
   1.1573790e-08
   8.5196319e-09
   8.2222468e-09
   5.6392136e-09
   3.5516524e-09
   3.1460109e-09
   2.3549469e-09
   1.6804633e-09
   1.3567971e-09
   1.1831231e-09
   5.6772881e-10
   3.9059322e-10
   3.3877146e-10
   2.3480654e-10
   9.5423298e-11


==> data/difference_left_right_sympart2_L_nonprec_res.txt <==
   1.0000000e+00
   2.5772747e+00
   1.5555902e+00
   8.5011918e-01
   8.1497452e-01
   8.5125206e+00
   9.7816824e+00
   1.0286227e+01
   9.5015993e+00
   7.5661348e+00
   1.6504338e+01
   1.5739584e+01
   1.0622313e+01
   6.2916885e+00
   1.1519469e+01
   8.0828904e+00
   3.5597227e+00
   8.5255037e+00
   6.6970297e+00
   2.9002352e+00
   4.4356787e+00
   5.7692864e+00
   2.5646063e+00
   2.7985789e+00
   3.8764371e+00
   3.3361431e+00
   8.7371577e-01
   1.7857055e+00
   1.9505430e+00
   8.7926862e-01
   7.7518863e-01
   1.2125543e+00
   9.1626153e-01
   5.7965676e-01
   8.2843646e-01
   7.5421216e-01
   2.2065919e-01
   4.3545460e-01
   4.3921875e-01
   2.7835949e-01
   1.5986499e-01
   2.0615403e-01
   1.6973409e-01
   2.0260924e-01
   1.1170759e-01
   1.2853886e-01
   1.0330498e-01
   1.2864750e-01
   9.8806331e-02
   1.3342387e-01
   1.0815399e-01
   1.1813288e-01
   8.7276998e-02
   2.1369480e-01
   1.0421108e-01
   1.0192900e-01
   9.1243862e-02
   2.0288448e-01
   9.0355433e-02
   1.0233593e-01
   1.4778120e-01
   1.1986598e-01
   8.9520673e-02
   1.9973013e-01
   1.0573217e-01
   1.1503153e-01
   8.0848641e-02
   3.0978216e-01
   8.6226474e-02
   1.1115957e-01
   1.6997201e-01
   3.5640375e-01

==> data/difference_left_right_sympart2_R_error.txt <==
   2.0326252e-04
   1.5933750e-04
   1.0181038e-04
   9.2152194e-05
   8.3705506e-05
   8.5996459e-05
   8.7026781e-05
   8.7272266e-05
   9.0627319e-05
   8.6522591e-05
   8.7914720e-05
   8.6047229e-05
   8.0884190e-05
   7.9595031e-05
   7.6518869e-05
   7.2605964e-05
   6.6806432e-05
   6.5445553e-05
   6.0708097e-05
   5.5287821e-05
   5.1942742e-05
   4.9357492e-05
   4.1069146e-05
   3.4986573e-05
   3.3200437e-05
   2.8884578e-05
   1.6398900e-05
   1.4566010e-05
   1.2308265e-05
   9.4816198e-06
   3.9159213e-06
   3.5492530e-06
   1.2326561e-06
   4.2244321e-06
   4.6317025e-06
   5.6845618e-06
   8.4566257e-06
   8.9299951e-06
   9.2773436e-06
   1.0127193e-05
   1.0940513e-05
   1.0966231e-05
   1.1008544e-05
   1.0950039e-05
   1.0971629e-05
   1.0829971e-05
   9.5108147e-06
   8.9213891e-06
   8.5031622e-06
   7.4989653e-06
   4.8597426e-06
   4.6859797e-06
   2.8478911e-06
   1.2142768e-06
   4.6328988e-07
   2.4015696e-07
   1.8557390e-06
   2.8095046e-06
   3.0247343e-06
   3.6797177e-06
   4.7570501e-06
   4.8282627e-06
   5.0681064e-06
   5.2515284e-06
   5.4341220e-06
   5.3712294e-06
   5.1857968e-06
   4.8835242e-06
   4.7680680e-06
   4.1965836e-06
   2.5922145e-06
   2.2771378e-06
   1.8611785e-06
   1.3970399e-06
   7.1582787e-07
   5.7838474e-07
   3.8848673e-07
   1.0384339e-06
   1.1675425e-06
   1.5635573e-06
   2.6784775e-06
   2.9713241e-06
   3.2249129e-06
   3.5532242e-06
   4.0919171e-06
   4.1404870e-06
   4.1329532e-06
   3.8780686e-06
   3.7736251e-06
   3.6087748e-06
   3.3078667e-06
   2.6216560e-06
   2.4523699e-06
   2.3468629e-06
   8.4120955e-07
   3.1441718e-07
   1.3721212e-07
   1.1467045e-06
   2.0273669e-06
   2.1619570e-06
   2.2866357e-06
   3.6473141e-06
   3.9369497e-06
   3.9346687e-06
   4.3418395e-06
   4.4214186e-06
   4.4016706e-06
   4.0797027e-06
   4.0021914e-06
   3.9041530e-06
   3.7801361e-06
   2.4983699e-06
   2.4434388e-06
   2.1918494e-06
   3.4856059e-07
   2.7136957e-07
   3.7807200e-07
   9.1470122e-07
   1.9561082e-06
   1.9664225e-06
   2.0919483e-06
   2.3164581e-06
   2.2998592e-06
   2.2809453e-06
   1.8512003e-06
   1.7100887e-06
   1.7297795e-06
   1.3988712e-06
   1.0670709e-06
   9.6874780e-07
   4.6901159e-07
   3.0302190e-06
   3.2195840e-06
   3.3063372e-06
   5.8377782e-06
   8.6794871e-06
   8.7533996e-06
   8.3169853e-06
   7.1378988e-06
   6.8379858e-06
   6.8830905e-06
   5.8795933e-06
   7.7908654e-07
   8.3902610e-07
   9.6854185e-07
   9.3740594e-07
   1.3543726e-08
   1.4830407e-07
   1.5090760e-07
   1.5839658e-07
   1.6986361e-07
   1.6917873e-08
   1.1057124e-08
   1.1901834e-08
   1.4192372e-08
   3.4400286e-08
   8.7497321e-09
   2.2846499e-10
   6.8018632e-11
   1.5877072e-09
   3.4215963e-08
   7.8062922e-09
   2.2038239e-10
   9.8249769e-12
   1.2183303e-12
   1.0733439e-13


==> data/difference_left_right_sympart2_R_min_res.txt <==
   1.0000000e+00
   8.2559419e-01
   6.8365124e-01
   6.4244660e-01
   5.7446712e-01
   4.0405868e-01
   3.7060296e-01
   3.4665183e-01
   2.6918756e-01
   2.2463988e-01
   2.1393714e-01
   2.0722165e-01
   1.7069955e-01
   1.5773848e-01
   1.4876316e-01
   1.4144772e-01
   1.2239864e-01
   1.2075747e-01
   1.1427656e-01
   1.0735335e-01
   1.0322301e-01
   1.0119517e-01
   9.4805817e-02
   8.9559185e-02
   8.8511664e-02
   8.5429045e-02
   7.7332968e-02
   7.5936606e-02
   7.4668056e-02
   7.2675212e-02
   6.9369391e-02
   6.9060801e-02
   6.6837614e-02
   6.4513568e-02
   6.4225687e-02
   6.3286880e-02
   6.1314379e-02
   6.0836030e-02
   6.0411781e-02
   5.9170532e-02
   5.7855607e-02
   5.7694273e-02
   5.6386430e-02
   5.5249779e-02
   5.4838307e-02
   5.4562450e-02
   5.3104500e-02
   5.2402956e-02
   5.2124830e-02
   5.1409675e-02
   4.9656758e-02
   4.9473771e-02
   4.8518188e-02
   4.7499380e-02
   4.7032059e-02
   4.6786643e-02
   4.5825428e-02
   4.5166680e-02
   4.5028742e-02
   4.4452174e-02
   4.3713012e-02
   4.3613487e-02
   4.3170768e-02
   4.2640556e-02
   4.2311822e-02
   4.2187826e-02
   4.1813208e-02
   4.1398158e-02
   4.1291919e-02
   4.0868444e-02
   3.9644608e-02
   3.9445273e-02
   3.9186795e-02
   3.8926230e-02
   3.8490415e-02
   3.8413630e-02
   3.8079226e-02
   3.7611408e-02
   3.7515723e-02
   3.7245173e-02
   3.6540383e-02
   3.6341068e-02
   3.6194165e-02
   3.5669017e-02
   3.5036457e-02
   3.4981730e-02
   3.4807341e-02
   3.3938790e-02
   3.3187272e-02
   3.3002850e-02
   3.2658378e-02
   3.1467663e-02
   3.1348863e-02
   3.1158908e-02
   2.9529431e-02
   2.9009919e-02
   2.8750490e-02
   2.7460425e-02
   2.6515395e-02
   2.6216952e-02
   2.6054729e-02
   2.3587274e-02
   2.3154864e-02
   2.2964201e-02
   2.2091897e-02
   2.1320739e-02
   2.1235793e-02
   2.0655198e-02
   2.0123676e-02
   2.0034250e-02
   1.9904965e-02
   1.9040931e-02
   1.9019114e-02
   1.8936347e-02
   1.8186062e-02
   1.7987434e-02
   1.7917376e-02
   1.7633123e-02
   1.7211389e-02
   1.7203218e-02
   1.7146717e-02
   1.6830085e-02
   1.6799154e-02
   1.6797682e-02
   1.6637828e-02
   1.6589191e-02
   1.6579987e-02
   1.6518878e-02
   1.6464003e-02
   1.6453113e-02
   1.6380257e-02
   1.5877712e-02
   1.5848489e-02
   1.5804862e-02
   1.5240950e-02
   1.4553990e-02
   1.4537479e-02
   1.4488577e-02
   1.3953123e-02
   1.3877337e-02
   1.3861875e-02
   1.3826734e-02
   1.3467957e-02
   1.3465138e-02
   1.3449245e-02
   1.3447574e-02
   1.3157674e-02
   1.3117305e-02
   1.3112253e-02
   1.3105235e-02
   1.2973963e-02
   1.0609307e-02
   1.0518524e-02
   1.0516989e-02
   1.0452974e-02
   8.9974117e-03
   6.1855387e-03
   6.1578649e-03
   6.1577585e-03
   6.1554667e-03
   5.1293903e-03
   5.1084599e-04
   2.8856132e-05
   1.6271538e-06
   1.0048145e-07
   6.6898971e-09


==> data/difference_left_right_sympart2_R_prec_res.txt <==
   1.0000000e+00
   8.0683755e-01
   5.0287653e-01
   4.2623260e-01
   3.2000915e-01
   1.4483292e-01
   1.3059861e-01
   1.1333394e-01
   4.8258433e-02
   4.9249149e-02
   2.9990772e-02
   2.9763286e-02
   1.9314490e-02
   1.0057127e-02
   1.1544574e-02
   1.2798719e-02
   1.6996515e-03
   2.8017274e-03
   2.2454841e-03
   1.8208532e-03
   3.2563933e-03
   4.1249743e-03
   2.7486309e-03
   3.2151783e-03
   2.6384284e-03
   2.2522832e-03
   1.4985459e-03
   6.9160979e-04
   1.2489613e-03
   1.6939502e-03
   8.2820565e-04
   7.5345536e-04
   2.7084121e-04
   6.5337021e-04
   7.1634727e-04
   3.2819248e-04
   8.9897274e-04
   5.8222291e-04
   7.4861448e-04
   4.7790441e-04
   1.0179814e-03
   9.8095179e-04
   8.2397422e-04
   1.2440433e-03
   5.4498133e-04
   5.2413022e-04
   8.6634333e-04
   7.1637210e-04
   6.8204763e-04
   5.2729755e-04
   7.9634004e-04
   6.5343091e-04
   6.0147659e-04
   2.8547784e-04
   2.7322895e-04
   3.4292976e-04
   4.8512074e-04
   7.8828827e-04
   6.9048526e-04
   5.0802870e-04
   5.7979936e-04
   4.4395427e-04
   5.0510106e-04
   3.3315011e-04
   3.6529683e-04
   3.1183378e-04
   3.9574728e-04
   5.5085036e-04
   6.3114671e-04
   6.0766760e-04
   8.1119345e-04
   5.7288775e-04
   4.3628306e-04
   3.8545471e-04
   5.4210827e-04
   5.0416306e-04
   5.8018362e-04
   4.6731067e-04
   4.8276358e-04
   4.4533949e-04
   3.4481372e-04
   1.4102903e-04
   1.8430116e-04
   4.4357627e-04
   4.3337256e-04
   2.9050068e-04
   2.4861495e-04
   2.3642504e-04
   8.2365358e-05
   2.8124878e-04
   2.8547956e-04
   1.8150711e-04
   3.5943020e-04
   2.5268172e-04
   2.7749980e-04
   2.1484328e-04
   3.5844772e-04
   1.9715435e-04
   1.2877180e-04
   1.6213559e-04
   1.1454179e-04
   1.9695156e-04
   1.2842023e-04
   3.2164201e-04
   7.1504446e-05
   3.4707025e-04
   3.5217326e-04
   2.3666462e-04
   1.5178193e-04
   1.1514838e-04
   1.2246537e-04
   1.6202699e-04
   1.1786221e-04
   2.6211220e-04
   2.2285575e-04
   1.4660682e-04
   9.1080604e-05
   1.4844685e-04
   4.0239907e-05
   6.3245383e-05
   5.3436693e-05
   3.7736728e-05
   8.5729203e-05
   7.0679998e-05
   5.9172287e-05
   4.8677796e-05
   6.2897739e-05
   4.1755582e-05
   2.7527805e-05
   5.3512327e-05
   4.7849145e-05
   7.2113424e-05
   4.4525671e-05
   3.7253168e-05
   7.8885806e-05
   1.0750523e-04
   1.0314581e-04
   9.2065014e-05
   9.1581056e-05
   7.9468502e-05
   8.2030911e-05
   7.8478405e-05
   2.0284534e-05
   1.8362926e-05
   1.7291733e-05
   2.6141589e-05
   4.5032902e-05
   4.8347387e-06
   2.3236105e-05
   1.0398815e-05
   5.9007607e-05
   9.2260608e-05
   2.3432519e-06
   6.8314069e-06
   1.6356732e-05
   1.3429585e-04
   4.4392537e-05
   8.6516212e-07
   2.5836428e-07
   3.3118802e-06
   1.4823355e-04
   2.2612301e-05
   1.2112380e-06
   3.0936189e-08
   6.0812145e-09


==> data/difference_left_right_sympart__L.txt <==
   1.0000000e+00
   1.2742143e-02
   4.4010596e-03
   1.9484443e-03
   1.5029515e-03
   1.1789224e-03
   7.9650940e-04
   6.2315402e-04
   6.1999073e-04
   5.3514476e-04
   3.7762024e-04
   3.4091342e-04
   2.7551573e-04
   1.9972807e-04
   1.8928417e-04
   1.7250312e-04
   1.4955771e-04
   1.1650866e-04
   1.0812163e-04
   8.6537056e-05
   6.6139323e-05
   5.7867931e-05
   5.2534616e-05
   4.0399822e-05
   3.6005698e-05
   3.3940444e-05
   2.6586943e-05
   2.0548324e-05
   1.9608814e-05
   1.5729402e-05
   1.1948773e-05
   1.0399380e-05
   9.9846164e-06
   7.0870490e-06
   5.6318267e-06
   5.4547694e-06
   3.7014531e-06
   2.4514975e-06
   2.2491344e-06
   1.8892075e-06
   1.2373706e-06
   9.9720650e-07
   9.7870240e-07
   6.6591716e-07
   4.3622416e-07
   3.8341703e-07
   3.2673494e-07
   2.3780256e-07
   1.9804819e-07
   1.7443560e-07
   1.2226566e-07
   7.5737258e-08
   6.8163584e-08
   4.9277266e-08
   3.0641446e-08
   2.4346129e-08
   2.0817908e-08
   1.2908760e-08
   9.5724364e-09


==> data/difference_left_right_sympart__R.txt <==
   1.0000000e+00
   8.4067285e-01
   7.1149173e-01
   6.5534656e-01
   5.8698188e-01
   4.2204199e-01
   3.9288330e-01
   3.7064377e-01
   2.9438261e-01
   2.5742171e-01
   2.4554209e-01
   2.3671611e-01
   1.9806524e-01
   1.8685822e-01
   1.7397497e-01
   1.6164131e-01
   1.4147972e-01
   1.3970802e-01
   1.2854347e-01
   1.1947396e-01
   1.1493144e-01
   1.1229090e-01
   1.0230658e-01
   9.6589704e-02
   9.5657731e-02
   9.2787661e-02
   8.4698614e-02
   8.4015765e-02
   8.2147298e-02
   7.8406321e-02
   7.3257827e-02
   7.2668172e-02
   6.9306322e-02
   6.6940031e-02
   6.6605549e-02
   6.5325983e-02
   6.2448527e-02
   6.2011486e-02
   6.1385189e-02
   5.9645536e-02
   5.8452829e-02
   5.8301186e-02
   5.6544217e-02
   5.5093050e-02
   5.4787194e-02
   5.4570695e-02
   5.3414287e-02
   5.3043770e-02
   5.2748143e-02
   5.2075033e-02
   5.0655145e-02
   5.0584951e-02
   4.9881377e-02
   4.9022499e-02
   4.8708774e-02
   4.8481615e-02
   4.7597353e-02
   4.7315474e-02
   4.7225378e-02
   4.6978707e-02
   4.6478130e-02
   4.6424595e-02
   4.6062691e-02
   4.5710746e-02
   4.5373843e-02
   4.5312304e-02
   4.4893590e-02
   4.4648782e-02
   4.4584878e-02
   4.4399514e-02
   4.3679008e-02
   4.3596175e-02
   4.3381248e-02
   4.3187583e-02
   4.2922769e-02
   4.2850298e-02
   4.2536500e-02
   4.2200555e-02
   4.2121969e-02
   4.1879550e-02
   4.1355177e-02
   4.1274234e-02
   4.1165050e-02
   4.0639288e-02
   4.0105075e-02
   4.0055395e-02
   3.9813216e-02
   3.8450062e-02
   3.7315979e-02
   3.7240888e-02
   3.7038439e-02
   3.5883932e-02
   3.5613998e-02
   3.5594015e-02
   3.4775739e-02
   3.4510566e-02
   3.4421494e-02
   3.3970537e-02
   3.3405966e-02
   3.3315903e-02
   3.3274937e-02
   3.2775090e-02
   3.2601660e-02
   3.2541427e-02
   3.2131790e-02
   3.1924808e-02
   3.1900470e-02
   3.1823943e-02
   3.1449889e-02
   3.1407800e-02
   3.1389305e-02
   3.0915504e-02
   3.0875477e-02
   3.0751776e-02
   2.9900211e-02
   2.9694569e-02
   2.9579566e-02
   2.8588170e-02
   2.7780079e-02
   2.7724754e-02
   2.7372724e-02
   2.6276698e-02
   2.6203215e-02
   2.6178454e-02
   2.5562485e-02
   2.5511343e-02
   2.5463057e-02
   2.5263039e-02
   2.5194116e-02
   2.5192704e-02
   2.5093343e-02
   2.4838096e-02
   2.4822545e-02
   2.4821481e-02
   2.4636065e-02
   2.4456488e-02
   2.4450067e-02
   2.4448649e-02
   2.4296053e-02
   2.4267757e-02
   2.4246888e-02
   2.4201879e-02
   2.3746966e-02
   2.3739319e-02
   2.3727996e-02
   2.3533991e-02
   1.6440158e-02
   1.5828974e-02
   1.5791857e-02
   1.5774615e-02
   1.5117426e-02
   1.0663464e-02
   1.0535346e-02
   1.0522361e-02
   1.0502767e-02
   7.9848527e-03
   4.8572589e-03
   4.8399824e-03
   4.8399134e-03
   4.8385712e-03
   4.1341874e-03
   4.4395990e-04
   2.6436795e-05
   1.6268527e-06
   9.3755390e-08
   5.2028882e-09


==> data/experiment4_1.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   3.1622777e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999996e-01   9.9999955e-01   9.9999550e-01   9.9995500e-01   9.9955035e-01   9.9553458e-01
   1.0000000e-01   1.0000000e-01   3.1622777e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.9999995e-01   9.9999951e-01   9.9999505e-01   9.9995050e-01   9.9950537e-01   9.9508694e-01
   3.1622777e-02   3.1622775e-02   1.0000000e-01   3.1622777e-01   1.0000000e+00   1.0000000e+00   9.9999995e-01   9.9999950e-01   9.9999501e-01   9.9995005e-01   9.9950087e-01   9.9504217e-01
   1.0000000e-02   9.9999950e-03   3.1622775e-02   1.0000000e-01   3.1622777e-01   1.0000000e+00   9.9999995e-01   9.9999950e-01   9.9999500e-01   9.9995001e-01   9.9950042e-01   9.9503769e-01
   3.1622777e-03   3.1622618e-03   9.9999950e-03   3.1622775e-02   9.9999999e-02   3.1622776e-01   9.9999995e-01   9.9999950e-01   9.9999500e-01   9.9995000e-01   9.9950038e-01   9.9503724e-01
   1.0000000e-03   9.9995000e-04   3.1622618e-03   9.9999950e-03   3.1622775e-02   9.9999999e-02   3.1622775e-01   9.9999950e-01   9.9999500e-01   9.9995000e-01   9.9950038e-01   9.9503720e-01
   3.1622777e-04   3.1606961e-04   9.9995000e-04   3.1622618e-03   9.9999950e-03   3.1622775e-02   9.9999995e-02   3.1622761e-01   9.9999500e-01   9.9995000e-01   9.9950037e-01   9.9503719e-01
   1.0000000e-04   9.9498744e-05   3.1606961e-04   9.9995000e-04   3.1622618e-03   9.9999950e-03   3.1622773e-02   9.9999950e-02   3.1622618e-01   9.9995000e-01   9.9950037e-01   9.9503719e-01
   3.1622777e-05   3.0000000e-05   9.9498744e-05   3.1606961e-04   9.9995000e-04   3.1622618e-03   9.9999945e-03   3.1622759e-02   9.9999500e-02   3.1621196e-01   9.9950037e-01   9.9503719e-01
   1.0000000e-05   1.0000000e-11   3.0000000e-05   9.9498744e-05   3.1606961e-04   9.9994999e-04   3.1622617e-03   9.9999900e-03   3.1622617e-02   9.9995000e-02   3.1606977e-01   9.9503719e-01
   3.1622777e-06   3.1622777e-12   1.0000000e-11   3.0000000e-05   9.9498744e-05   3.1606961e-04   9.9994995e-04   3.1622603e-03   9.9999450e-03   3.1621194e-02   9.9950037e-02   3.1465839e-01
   1.0000000e-06   1.0000000e-12   3.1622777e-12   1.0000000e-11   3.0000000e-05   9.9498743e-05   3.1606960e-04   9.9994950e-04   3.1622460e-03   9.9994950e-03   3.1606975e-02   9.9503719e-02
   3.1622777e-07   3.1622777e-13   1.0000000e-12   3.1622777e-12   1.0000000e-11   3.0000000e-05   9.9498739e-05   3.1606945e-04   9.9994500e-04   3.1621037e-03   9.9949987e-03   3.1465839e-02
   1.0000000e-07   1.0000000e-13   3.1622777e-13   1.0000000e-12   3.1622777e-12   1.0000000e-11   2.9999999e-05   9.9498694e-05   3.1606803e-04   9.9990001e-04   3.1606819e-03   9.9503719e-03
   3.1622777e-08   3.1622777e-14   1.0000000e-13   3.1622777e-13   1.0000000e-12   3.1622776e-12   9.9999995e-12   2.9999985e-05   9.9498246e-05   3.1605381e-04   9.9945040e-04   3.1465839e-03
   1.0000000e-08   1.0000000e-14   3.1622777e-14   1.0000000e-13   3.1622777e-13   1.0000000e-12   3.1622775e-12   9.9999950e-12   2.9999850e-05   9.9493769e-05   3.1591170e-04   9.9503719e-04
   3.1622777e-09   3.1622777e-15   1.0000000e-14   3.1622777e-14   1.0000000e-13   3.1622776e-13   9.9999995e-13   3.1622761e-12   9.9999500e-12   2.9998500e-05   9.9449032e-05   3.1465839e-04
   1.0000000e-09   1.0000000e-15   3.1622777e-15   1.0000000e-14   3.1622777e-14   1.0000000e-13   3.1622775e-13   9.9999950e-13   3.1622618e-12   9.9995000e-12   2.9985011e-05   9.9503719e-05
   3.1622777e-10   3.1622777e-16   1.0000000e-15   3.1622777e-15   1.0000000e-14   3.1622776e-14   9.9999995e-14   3.1622761e-13   9.9999500e-13   3.1621196e-12   9.9950037e-12   3.1465839e-05


==> data/experiment4_2.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   9.9553458e-01   3.3499585e-06   3.0151134e-01   3.1480009e-01   3.1608542e-01   3.1621354e-01   3.1622634e-01   3.1622762e-01   3.1622775e-01   3.1622776e-01   3.1622777e-01
   1.0000000e-01   9.9508694e-01   3.3349996e-06   1.0100505e-06   9.4915800e-02   9.9503719e-02   9.9950487e-02   9.9995050e-02   9.9999505e-02   9.9999950e-02   9.9999995e-02   1.0000000e-01
   3.1622777e-02   9.9504217e-01   3.3335000e-06   1.0055402e-06   3.1796399e-07   3.0001500e-02   3.1464423e-02   3.1606977e-02   3.1621197e-02   3.1622619e-02   3.1622761e-02   3.1622775e-02
   1.0000000e-02   9.9503769e-01   3.3333500e-06   1.0050881e-06   3.1654415e-07   1.0050378e-07   9.4868804e-03   9.9498793e-03   9.9949992e-03   9.9995000e-03   9.9999500e-03   9.9999950e-03
   3.1622777e-03   9.9503724e-01   3.3333350e-06   1.0050428e-06   3.1640182e-07   1.0005499e-07   3.1780656e-08   3.0000015e-03   3.1464267e-03   3.1606961e-03   3.1621195e-03   3.1622618e-03
   1.0000000e-03   9.9503720e-01   3.3333335e-06   1.0050383e-06   3.1638758e-07   1.0001000e-07   3.1638742e-08   1.0049881e-08   9.4868335e-04   9.9498744e-04   9.9949988e-04   9.9995000e-04
   3.1622777e-04   9.9503719e-01   3.3333333e-06   1.0050379e-06   3.1638616e-07   1.0000550e-07   3.1624516e-08   1.0005004e-08   3.1780499e-09   3.0000000e-04   3.1464265e-04   3.1606961e-04
   1.0000000e-04   9.9503719e-01   3.3333333e-06   1.0050378e-06   3.1638601e-07   1.0000505e-07   3.1623093e-08   1.0000505e-08   3.1638586e-09   1.0049876e-09   9.4868330e-05   9.9498744e-05
   3.1622777e-05   9.9503719e-01   3.3333333e-06   1.0050378e-06   3.1638600e-07   1.0000501e-07   3.1622951e-08   1.0000055e-08   3.1624359e-09   1.0004999e-09   3.1780497e-10   3.0000000e-05
   1.0000000e-05   9.9503719e-01   3.3333333e-06   1.0050378e-06   3.1638600e-07   1.0000500e-07   3.1622936e-08   1.0000010e-08   3.1622936e-09   1.0000500e-09   3.1638584e-10   1.0000000e-11
   3.1622777e-06   3.1465839e-01   3.3333333e-06   1.0050378e-06   3.1638600e-07   1.0000500e-07   3.1622935e-08   1.0000005e-08   3.1622794e-09   1.0000050e-09   3.1624358e-10   3.1622777e-12
   1.0000000e-06   9.9503719e-02   1.0540926e-06   1.0050378e-06   3.1638600e-07   1.0000500e-07   3.1622935e-08   1.0000005e-08   3.1622780e-09   1.0000005e-09   3.1622935e-10   1.0000000e-12
   3.1622777e-07   3.1465839e-02   3.3333333e-07   3.1782086e-07   3.1638600e-07   1.0000500e-07   3.1622935e-08   1.0000005e-08   3.1622778e-09   1.0000001e-09   3.1622792e-10   3.1622777e-13
   1.0000000e-07   9.9503719e-03   1.0540926e-07   1.0050378e-07   1.0005004e-07   1.0000500e-07   3.1622935e-08   1.0000005e-08   3.1622778e-09   1.0000000e-09   3.1622778e-10   1.0000000e-13
   3.1622777e-08   3.1465839e-03   3.3333333e-08   3.1782086e-08   3.1638600e-08   3.1624358e-08   3.1622935e-08   1.0000005e-08   3.1622778e-09   1.0000000e-09   3.1622777e-10   3.1622777e-14
   1.0000000e-08   9.9503719e-04   1.0540926e-08   1.0050378e-08   1.0005004e-08   1.0000500e-08   1.0000050e-08   1.0000005e-08   3.1622778e-09   1.0000000e-09   3.1622777e-10   1.0000000e-14
   3.1622777e-09   3.1465839e-04   3.3333333e-09   3.1782086e-09   3.1638600e-09   3.1624358e-09   3.1622935e-09   3.1622792e-09   3.1622778e-09   1.0000000e-09   3.1622777e-10   3.1622777e-15
   1.0000000e-09   9.9503719e-05   1.0540926e-09   1.0050378e-09   1.0005004e-09   1.0000500e-09   1.0000050e-09   1.0000005e-09   1.0000001e-09   1.0000000e-09   3.1622777e-10   1.0000000e-15
   3.1622777e-10   3.1465839e-05   3.3333333e-10   3.1782086e-10   3.1638600e-10   3.1624358e-10   3.1622935e-10   3.1622792e-10   3.1622778e-10   3.1622777e-10   3.1622777e-10   3.1622777e-16


==> data/ipsen__two_distinct__b_evenly_distributed.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.9163165e-01   9.8335990e-01   9.9983497e-01   9.9983497e-01
   9.8319208e-01   9.6643334e-01   9.9966991e-01   9.8319208e-01
   9.7467943e-01   9.4920498e-01   9.9950483e-01   9.8302423e-01
   9.6609178e-01   9.3165809e-01   9.9933972e-01   9.8285635e-01
   9.5742711e-01   9.1377431e-01   9.9917458e-01   9.8268844e-01
   9.4868330e-01   8.9553347e-01   9.9900941e-01   9.8252050e-01
   9.3985815e-01   8.7691328e-01   9.9884422e-01   9.8235253e-01
   9.3094934e-01   8.5788904e-01   9.9867900e-01   9.6540831e-01
   9.2195445e-01   8.3843324e-01   9.9851375e-01   9.4816133e-01
   9.1287093e-01   8.1851512e-01   9.9834847e-01   9.3059476e-01
   9.0369611e-01   7.9810005e-01   9.9818317e-01   9.3041742e-01
   8.9442719e-01   7.7714889e-01   9.9801784e-01   9.3024004e-01
   8.8506120e-01   7.5561703e-01   9.9785248e-01   9.1232847e-01
   8.7559504e-01   7.3345334e-01   9.9768709e-01   9.1214758e-01
   8.6602540e-01   7.1059869e-01   9.9752168e-01   8.9387354e-01
   8.5634884e-01   6.8698413e-01   9.9735624e-01   8.9368891e-01
   8.4656167e-01   6.6252841e-01   9.9719077e-01   8.7502947e-01
   8.3666003e-01   6.3713467e-01   9.9702528e-01   8.5596336e-01
   8.2663978e-01   6.1068592e-01   9.9685976e-01   8.3646277e-01
   8.1649658e-01   5.8303859e-01   9.9669421e-01   8.1649658e-01
   8.0622577e-01   5.5401326e-01   9.9652863e-01   7.9602975e-01
   7.9582243e-01   5.2338073e-01   9.9636302e-01   7.9582243e-01
   7.8528127e-01   4.9084019e-01   9.9619739e-01   7.7480968e-01
   7.7459667e-01   4.5598332e-01   9.9603173e-01   7.5321095e-01
   7.6376262e-01   4.1823139e-01   9.9586604e-01   7.5299183e-01
   7.5277265e-01   3.7671500e-01   9.9570033e-01   7.3074852e-01
   7.4161985e-01   3.3001650e-01   9.9553458e-01   7.0780654e-01
   7.3029674e-01   2.7551332e-01   9.9536881e-01   7.0757336e-01
   7.1879529e-01   2.0713351e-01   9.9520302e-01   6.8385435e-01
   7.0710678e-01   9.9503719e-02   9.9503719e-01   6.8361300e-01
   6.9522179e-01   9.7831268e-02   9.7831268e-01   6.8337157e-01
   6.8313005e-01   9.6129725e-02   9.6129725e-01   6.8313005e-01
   6.7082039e-01   9.4397516e-02   9.4397516e-01   6.8288845e-01
   6.5828059e-01   9.2632921e-02   9.2632921e-01   6.8264676e-01
   6.4549722e-01   9.0834052e-02   9.0834052e-01   6.5802986e-01
   6.3245553e-01   8.8998832e-02   8.8998832e-01   6.3245553e-01
   6.1913919e-01   8.7124962e-02   8.7124962e-01   6.3219456e-01
   6.0553007e-01   8.5209894e-02   8.5209894e-01   6.3193349e-01
   5.9160798e-01   8.3250784e-02   8.3250784e-01   6.0525749e-01
   5.7735027e-01   8.1244446e-02   8.1244446e-01   6.0498479e-01
   5.6273143e-01   7.9187291e-02   7.9187291e-01   5.7706438e-01
   5.4772256e-01   7.7075249e-02   7.7075249e-01   5.4772256e-01
   5.3229065e-01   7.4903679e-02   7.4903679e-01   5.4742120e-01
   5.1639778e-01   7.2667242e-02   7.2667242e-01   5.1639778e-01
   5.0000000e-01   7.0359754e-02   7.0359754e-01   4.8338739e-01
   4.8304589e-01   6.7973981e-02   6.7973981e-01   4.8304589e-01
   4.6547467e-01   6.5501367e-02   6.5501367e-01   4.8270415e-01
   4.4721360e-01   6.2931678e-02   6.2931678e-01   4.8236217e-01
   4.2817442e-01   6.0252494e-02   6.0252494e-01   4.8201995e-01
   4.0824829e-01   5.7448499e-02   5.7448499e-01   4.4647501e-01
   3.8729833e-01   5.4500431e-02   5.4500431e-01   4.4610526e-01
   3.6514837e-01   5.1383500e-02   5.1383500e-01   4.0743908e-01
   3.4156503e-01   4.8064863e-02   4.8064863e-01   4.0703387e-01
   3.1622777e-01   4.4499416e-02   4.4499416e-01   3.6424342e-01
   2.8867513e-01   4.0622223e-02   4.0622223e-01   3.1570551e-01
   2.5819889e-01   3.6333621e-02   3.6333621e-01   2.5819889e-01
   2.2360680e-01   3.1465839e-02   3.1465839e-01   1.8347579e-01
   1.8257419e-01   2.5691750e-02   2.5691750e-01   1.8257419e-01
   1.2909944e-01   1.8166810e-02   1.8166810e-01   1.8166810e-02

==> data/rW__irregular__evenly_spaced.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   9.5601355e-02   5.2677865e-01   1.0004452e-01   9.4108638e-02   2.7435577e-02
   1.0000000e-01   5.4889941e-03   1.9671099e-01   3.7230916e-02   1.5657454e-02   1.5713140e-02
   1.0000000e-01   5.3305767e-03   1.6762389e-01   1.9707426e-02   3.9724666e-03   1.4568995e-02
   1.0000000e-01   3.2968013e-03   8.4716790e-02   2.0292179e-03   9.9714227e-04   7.1395967e-03
   3.1622777e-03   3.7259932e-04   1.0083927e-04   3.2365593e-04   1.4587237e-04   1.3909473e-04
   1.0000000e-03   3.9322817e-05   3.1584234e-05   3.6437610e-05   4.6268133e-05   1.0318589e-05
   1.0000000e-03   3.5226336e-05   3.0884819e-05   2.4015429e-05   1.0841031e-05   7.3632933e-06
   1.0000000e-03   3.4614625e-05   1.3548090e-05   5.3005772e-06   1.0675902e-05   7.1711855e-06
   3.1622777e-05   1.4770739e-07   4.5076413e-08   1.0101433e-07   6.8025347e-08   6.1191703e-07
   1.0000000e-05   5.9966212e-08   4.3566675e-08   2.3841505e-08   1.4873171e-08   2.7472021e-08
   1.0000000e-05   5.7358076e-08   4.0410396e-08   5.9267070e-09   5.6600663e-09   7.0133285e-09
   1.0000000e-05   4.5402786e-08   8.6996473e-09   5.2949019e-09   3.4343953e-09   2.4677129e-09
   3.1622777e-07   7.1735081e-11   2.4130250e-10   6.2457030e-11   2.6963921e-11   7.1954123e-11
   1.0000000e-07   8.4406034e-12   3.5785788e-11   2.6895835e-12   1.5812351e-11   2.5438733e-11
   1.0000000e-07   8.4375376e-12   3.4704392e-11   2.3891891e-12   4.1234719e-12   4.0504819e-12
   1.0000000e-07   3.0344448e-12   1.6411464e-11   2.3852647e-12   3.6996174e-12   4.0347056e-12
   3.1622777e-09   1.7310284e-13   2.7437577e-13   5.3431294e-14   3.6725911e-14   3.2944419e-14
   1.0000000e-09   3.6986692e-14   7.4571191e-14   3.0916725e-14   3.1382953e-14   2.0109388e-14
   3.1622777e-10   6.1235618e-15   4.8818554e-15   5.6647457e-15   4.7713873e-15   5.4347402e-15


==> data/rW__irregular__three_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   2.2911866e-01   4.3533242e-01   5.5336667e-01   9.5128320e-02   2.9997299e-01
   1.0000000e-01   2.2595290e-02   1.1160675e-01   1.0824775e-01   5.1981932e-02   5.8895283e-02
   1.0000000e-01   1.9537661e-02   1.3055784e-03   8.8203137e-02   4.0789313e-02   3.7647857e-02
   1.0000000e-01   1.1875323e-06   7.4066311e-06   7.8127201e-06   1.6218888e-06   4.5721508e-06
   3.1622777e-03   6.9414307e-08   7.8503583e-08   1.8568785e-07   7.3212801e-08   1.4833111e-07
   1.0000000e-03   1.6226381e-08   2.7860276e-08   4.7055424e-08   1.1733736e-08   1.4465544e-08
   1.0000000e-03   1.4655584e-08   2.4863721e-08   2.9213670e-08   1.0571025e-08   1.4373081e-08
   1.0000000e-03   1.4294640e-08   2.4479212e-08   2.8745218e-08   1.0546087e-08   1.1158965e-08
   3.1622777e-05   2.3177619e-10   1.5397058e-10   5.6937408e-10   3.9995237e-10   4.9859862e-10
   1.0000000e-05   7.5698431e-11   9.9417984e-11   1.8916413e-11   3.1644576e-11   3.7294497e-11
   1.0000000e-05   1.3163205e-14   8.2710025e-15   8.3120220e-15   3.6000242e-15   7.8556092e-15
   1.0000000e-05   4.8747274e-15   8.0792678e-15   6.5244710e-15   3.4857175e-15   6.8067399e-15
   3.1622777e-07   1.2495577e-16   2.2236762e-16   2.9588097e-16   1.9682798e-16   2.2748001e-16
   1.0000000e-07   3.5067544e-17   4.5301299e-17   9.1049845e-17   2.2781937e-17   7.0591534e-17
   1.0000000e-07   3.4882076e-17   4.4360899e-17   8.1834149e-17   2.2770592e-17   6.0487559e-17
   1.0000000e-07   3.0030545e-17   4.4354074e-17   7.7593428e-17   2.2606674e-17   6.0465720e-17
   3.1622777e-09   1.5020659e-18   1.7130873e-18   1.4596307e-18   8.0937249e-19   1.3249250e-18
   1.0000000e-09   2.2495841e-19   4.5127860e-19   5.7998958e-19   2.6481883e-19   3.9624623e-19
   3.1622777e-10   8.0133150e-20   1.4097953e-19   1.5484779e-19   9.5892672e-20   8.9762358e-20


==> data/rW__irregular__two_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   3.6132827e-01   2.7633348e-01   2.7553775e-01   3.4335525e-01   2.7009193e-01
   1.0000000e-01   7.5053425e-02   1.4814514e-01   7.9430933e-02   1.0777232e-01   8.9020276e-02
   1.0000000e-01   7.5040485e-02   1.4599577e-01   7.9200447e-02   9.8515505e-02   8.6749838e-02
   1.0000000e-01   7.1680610e-02   1.4359236e-01   7.5791866e-02   7.6406757e-02   8.5859302e-02
   3.1622777e-03   1.1156569e-03   3.0663057e-03   2.2754371e-03   2.5381623e-03   2.5729003e-03
   1.0000000e-03   4.2497647e-04   5.9584452e-04   6.3175486e-04   1.0899411e-03   1.0788587e-03
   1.0000000e-03   3.5773076e-04   1.2261753e-05   6.0307252e-04   9.8394398e-04   1.0549089e-03
   1.0000000e-03   4.1700133e-09   3.2675079e-09   2.8030342e-08   1.0452137e-08   8.6361800e-09
   3.1622777e-05   1.1743649e-10   1.6582955e-10   8.1204538e-11   2.7299420e-10   7.2051727e-11
   1.0000000e-05   4.8077226e-11   4.4095282e-11   4.1502526e-11   3.5575885e-11   3.3002610e-11
   1.0000000e-05   4.3632370e-11   4.3368177e-11   3.8572190e-11   3.5233458e-11   2.7770364e-11
   1.0000000e-05   4.0342765e-11   4.3366587e-11   3.8561051e-11   3.5213690e-11   2.6975767e-11
   3.1622777e-07   8.6474239e-13   9.2034371e-13   8.9043159e-13   8.6982206e-13   9.0411561e-13
   1.0000000e-07   3.9920143e-13   4.1948770e-13   1.9600164e-13   2.7429992e-13   2.7155863e-13
   1.0000000e-07   3.2193266e-13   3.9659017e-13   1.8717669e-13   2.6601997e-13   2.4255875e-13
   1.0000000e-07   3.0725962e-13   3.2804590e-13   1.8673274e-13   2.5924856e-13   2.4254014e-13
   3.1622777e-09   6.4861107e-15   9.3075073e-15   6.1332301e-15   1.0508203e-14   5.8457111e-15
   1.0000000e-09   2.2667210e-15   2.6016555e-15   2.0064275e-15   2.4453683e-15   1.9381428e-15
   3.1622777e-10   8.0127861e-16   8.0141985e-16   5.6173946e-16   9.5491573e-16   6.1945571e-16


==> data/rW__linear_decay__evenly_spaced.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   3.0097098e-01   1.5270465e-01   2.3529463e-01   2.6337220e-01   4.2709231e-01
   1.0000000e-01   2.5500811e-02   1.7271249e-02   8.0852936e-02   4.8629896e-02   1.9781513e-02
   3.1622777e-02   1.4130795e-03   1.4989832e-02   1.0900564e-02   1.0139786e-02   7.4616204e-03
   1.0000000e-02   1.3804003e-03   2.9338595e-04   1.5758600e-03   9.5248213e-04   4.4975248e-03
   3.1622777e-03   3.5848462e-04   1.5313149e-04   8.5671606e-04   1.4053579e-04   6.3939173e-05
   1.0000000e-03   1.2671519e-05   5.8930600e-05   2.0375879e-05   4.7659672e-05   6.3927423e-05
   3.1622777e-04   9.4457596e-06   1.2249255e-05   5.2904721e-06   9.9635522e-06   7.0337641e-06
   1.0000000e-04   1.0962677e-06   1.2842503e-06   1.3021570e-06   5.2979290e-07   1.0757011e-06
   3.1622777e-05   9.5296966e-07   2.8608111e-07   1.1783135e-06   4.7491175e-07   2.3980178e-07
   1.0000000e-05   3.6952579e-08   7.9130097e-09   3.9947625e-08   8.8880325e-08   1.0049828e-08
   3.1622777e-06   4.6136107e-09   3.3271412e-09   3.7419652e-09   3.9473306e-09   6.6825242e-09
   1.0000000e-06   1.0411586e-10   7.6381978e-10   2.3413719e-09   1.5387495e-09   8.5754977e-10
   3.1622777e-07   8.4488174e-11   1.6416113e-10   1.3341207e-10   9.9637790e-11   8.5817284e-11
   1.0000000e-07   1.7602678e-11   6.1658166e-11   1.7739138e-11   3.3656901e-11   8.5703038e-11
   3.1622777e-08   1.7021269e-11   4.0282415e-12   1.6591943e-11   4.0413994e-12   1.1425070e-11
   1.0000000e-08   9.8359127e-13   4.7395424e-13   1.9732617e-12   4.6306699e-13   7.6714709e-13
   3.1622777e-09   3.1503008e-13   5.5456196e-14   3.6062795e-13   4.1443559e-13   1.6521795e-13
   1.0000000e-09   2.8190251e-14   4.4486352e-14   6.1246740e-14   4.7866110e-14   2.2353537e-14
   3.1622777e-10   3.9119507e-15   4.4976902e-15   6.8363359e-15   8.0726578e-15   4.4011460e-15


==> data/rW__linear_decay__three_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   1.9907718e-01   2.4258028e-01   9.1149742e-02   2.1643735e-01   2.3595329e-01
   1.0000000e-01   6.4268097e-02   2.5143298e-02   3.8910281e-02   9.7413528e-02   7.6630856e-02
   3.1622777e-02   1.2674372e-02   7.7934491e-03   8.8287496e-03   7.6291378e-03   3.6672921e-02
   1.0000000e-02   1.3825264e-07   8.9898468e-07   2.5062781e-07   4.4329903e-07   4.1388246e-07
   3.1622777e-03   6.6370330e-08   7.1491001e-08   7.2154651e-08   1.2583908e-07   1.5141613e-07
   1.0000000e-03   1.7197806e-08   2.2567785e-08   2.4429927e-08   2.7485189e-08   3.2188265e-08
   3.1622777e-04   4.5978613e-09   6.0410688e-09   6.7787686e-09   8.1730830e-09   3.9212491e-09
   1.0000000e-04   6.6399501e-10   2.5511182e-09   1.9534482e-09   2.0111068e-09   1.2539385e-09
   3.1622777e-05   2.3052682e-10   2.1929365e-10   4.4424501e-10   3.1874650e-10   7.2311057e-10
   1.0000000e-05   1.3195115e-10   1.2431014e-11   6.8599602e-11   2.3265165e-11   7.0183909e-11
   3.1622777e-06   5.8617415e-15   7.9312879e-15   2.2676686e-15   7.8493156e-15   2.2279219e-15
   1.0000000e-06   5.4540282e-16   3.2427232e-16   3.2901161e-16   9.9605121e-16   6.5276325e-16
   3.1622777e-07   1.7598959e-16   2.1533279e-16   1.9480851e-16   9.6832427e-16   1.7997246e-16
   1.0000000e-07   4.1827138e-17   4.0004488e-17   3.2066200e-17   3.7864655e-17   7.7490524e-17
   3.1622777e-08   6.8728571e-18   1.4502942e-17   8.7046613e-18   1.4533859e-17   1.6071375e-17
   1.0000000e-08   2.9168526e-18   3.8715957e-18   4.8221048e-18   3.6438044e-18   3.4936761e-18
   3.1622777e-09   8.6471027e-19   1.7613053e-18   9.4355728e-19   1.3175291e-18   1.2938701e-18
   1.0000000e-09   2.8126802e-19   3.4224636e-19   3.9711609e-19   4.5353420e-19   3.5470168e-19
   3.1622777e-10   9.2812776e-20   1.2438876e-19   9.0701650e-20   1.2359810e-19   1.3840042e-19


==> data/rW__linear_decay__two_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1622777e-01   3.2413425e-01   2.8235509e-01   2.9623734e-01   3.4596829e-01   3.0152418e-01
   1.0000000e-01   8.9814422e-02   1.1487913e-01   1.1222509e-01   1.1427345e-01   1.1459113e-01
   3.1622777e-02   2.1112777e-02   2.8774605e-02   2.9104206e-02   3.1606077e-02   3.6122135e-02
   1.0000000e-02   8.4469322e-03   6.9178737e-03   1.1375947e-02   7.5095884e-03   9.9687993e-03
   3.1622777e-03   1.9299665e-03   2.0165915e-03   2.0345304e-03   2.2555526e-03   1.3828728e-03
   1.0000000e-03   3.3534593e-04   9.7186988e-04   5.4884226e-04   8.4646232e-04   6.8977247e-04
   3.1622777e-04   5.5308311e-05   1.8596495e-04   1.0832863e-04   7.8337063e-05   2.2448600e-05
   1.0000000e-04   2.6419663e-10   5.7588325e-10   4.5763205e-10   2.4629703e-10   7.7851002e-10
   3.1622777e-05   2.0791620e-10   1.5049968e-10   1.3914561e-10   1.7433125e-10   1.1036528e-10
   1.0000000e-05   3.5705737e-11   3.0545555e-11   8.2410326e-11   2.2813906e-11   3.4947651e-11
   3.1622777e-06   6.0920491e-12   8.2954398e-12   1.5153318e-11   8.6524811e-12   1.1161113e-11
   1.0000000e-06   2.8456886e-12   2.8892908e-12   2.8151512e-12   4.1081315e-12   2.6314734e-12
   3.1622777e-07   1.0081329e-12   7.1145182e-13   1.2924537e-12   7.3643109e-13   1.1404416e-12
   1.0000000e-07   2.3635792e-13   1.9039296e-13   3.0012957e-13   3.2712913e-13   4.2563910e-13
   3.1622777e-08   7.7150559e-14   7.6259143e-14   6.5945128e-14   6.4645701e-14   7.0553043e-14
   1.0000000e-08   2.5293887e-14   1.7672864e-14   2.4900165e-14   2.3832930e-14   2.5320366e-14
   3.1622777e-09   5.8414369e-15   6.1982794e-15   8.1011662e-15   6.0419427e-15   6.5769673e-15
   1.0000000e-09   1.7473592e-15   2.0780867e-15   2.3634831e-15   2.0961149e-15   1.9706553e-15
   3.1622777e-10   8.5103021e-16   7.7617800e-16   6.7407834e-16   5.9173619e-16   7.3822957e-16


==> data/rW__stagnate__evenly_spaced.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   7.5488717e-01   9.0669422e-01   9.4321160e-01   7.8362279e-01   8.0060416e-01
   1.0000000e+00   7.3783991e-01   3.1315492e-01   8.7309884e-01   7.2805814e-01   1.0722534e-01
   1.0000000e+00   2.7049843e-01   6.3820045e-02   8.6085548e-01   5.9246678e-01   4.5518959e-02
   1.0000000e+00   2.1799371e-01   3.7467303e-02   2.6820423e-01   5.9225213e-01   3.4085709e-02
   1.0000000e+00   2.0185470e-01   3.2725034e-02   9.3825167e-02   2.6078305e-01   3.3615296e-02
   1.0000000e+00   4.3323771e-02   3.2665954e-02   6.5329272e-02   2.5642969e-01   2.7391548e-02
   1.0000000e+00   3.5650636e-02   2.8161332e-02   1.4822352e-02   1.3505556e-01   1.2280740e-02
   1.0000000e+00   1.6648942e-02   1.1219923e-02   9.6074457e-03   6.3072949e-02   4.5408648e-03
   1.0000000e+00   7.7871299e-03   6.0814082e-03   8.8458448e-04   6.1673087e-02   2.5713556e-03
   1.0000000e+00   7.6806719e-03   6.9580441e-04   7.9411263e-04   1.0150123e-02   1.2830318e-03
   1.0000000e+00   2.2262089e-03   4.8826648e-04   6.3040174e-04   7.2181895e-03   3.4191562e-04
   1.0000000e+00   1.2895901e-03   4.8502021e-04   6.2903890e-04   2.7018790e-03   1.9624324e-04
   1.0000000e+00   6.5055709e-04   3.7403683e-04   2.4426409e-04   1.7315764e-03   1.4826607e-04
   1.0000000e+00   6.3224514e-04   1.7778727e-04   1.4404638e-04   6.7320040e-04   8.3409057e-05
   1.0000000e+00   5.3837869e-04   1.3231536e-04   1.4393597e-04   3.7468341e-04   8.2769552e-05
   1.0000000e+00   2.2842459e-05   1.3157999e-04   4.3949100e-05   3.7464570e-04   6.3149098e-05
   1.0000000e+00   1.7612520e-05   7.7664185e-05   3.2514936e-05   1.9712509e-04   6.2062163e-05
   1.0000000e+00   1.7549201e-05   6.6874141e-05   2.3447519e-05   1.6803061e-04   2.1011840e-05
   1.0000000e+00   8.8947327e-06   4.7646384e-05   1.8912889e-05   1.5486855e-04   1.7221090e-05


==> data/rW__stagnate__three_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   9.5795045e-01   8.5298362e-01   7.5274017e-01   3.1448024e-01   9.9849736e-01
   1.0000000e+00   7.1439627e-01   4.8217691e-01   7.1592670e-01   2.3515837e-01   3.6252290e-01
   1.0000000e+00   3.9028037e-01   4.7943286e-01   8.5362330e-02   2.2765288e-01   2.6829108e-01
   1.0000000e+00   2.9764313e-05   7.2819340e-05   4.6160967e-05   1.5657466e-05   4.6716739e-05
   1.0000000e+00   2.9128429e-05   7.2661308e-05   1.9731652e-05   1.1780546e-05   4.6392664e-05
   1.0000000e+00   2.2597458e-05   5.9090046e-05   1.9458785e-05   1.0683363e-05   1.9814541e-05
   1.0000000e+00   2.2245042e-05   1.1579308e-05   1.9277360e-05   8.4195726e-06   1.8481675e-05
   1.0000000e+00   2.1530261e-05   1.0502738e-05   1.2601556e-05   7.9854352e-06   6.7685623e-06
   1.0000000e+00   2.1478708e-05   5.3875154e-06   7.3567708e-06   5.5385732e-06   6.5682472e-06
   1.0000000e+00   2.1230087e-05   2.8310643e-06   4.2231418e-06   5.1185519e-06   9.7443860e-08
   1.0000000e+00   2.4551517e-09   5.1621578e-10   9.4007873e-09   7.3690563e-10   1.6883199e-09
   1.0000000e+00   1.1862187e-09   5.0701019e-10   4.8778817e-10   4.8156276e-10   1.3601095e-09
   1.0000000e+00   6.7925189e-10   4.9799149e-10   4.7834441e-10   3.8586679e-10   1.2116018e-09
   1.0000000e+00   6.0429129e-10   4.9784548e-10   4.5540060e-10   3.3942045e-10   7.1372581e-10
   1.0000000e+00   5.9729602e-10   4.9714718e-10   4.3088366e-10   3.3917384e-10   6.9611015e-10
   1.0000000e+00   5.6681402e-10   4.7973243e-10   3.9691026e-10   3.3763225e-10   6.0006132e-10
   1.0000000e+00   5.6550665e-10   4.5911520e-10   3.9687175e-10   3.3140657e-10   5.8931343e-10
   1.0000000e+00   5.5586686e-10   4.5018374e-10   3.8805217e-10   3.3097922e-10   5.1835710e-10
   1.0000000e+00   5.5482664e-10   4.4912563e-10   3.5458933e-10   3.2272484e-10   4.9511101e-10


==> data/rW__stagnate__two_distinct.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9225914e-01   9.8845503e-01   9.8533714e-01   9.5345007e-01   9.9039598e-01
   1.0000000e+00   9.4590062e-01   9.8663016e-01   9.8296027e-01   9.2708547e-01   9.4564406e-01
   1.0000000e+00   8.6615361e-01   9.4133558e-01   9.7831153e-01   8.4916237e-01   9.4495143e-01
   1.0000000e+00   8.6302110e-01   8.8451211e-01   8.5275896e-01   8.4438704e-01   9.1821009e-01
   1.0000000e+00   8.6258224e-01   8.8392679e-01   8.4295695e-01   4.0511981e-01   4.8157164e-01
   1.0000000e+00   8.2836904e-01   8.3977958e-01   8.3379529e-01   3.6923889e-01   3.6455256e-01
   1.0000000e+00   8.1889423e-01   8.3938829e-01   7.7200915e-01   1.3094817e-01   2.7567835e-01
   1.0000000e+00   8.6906717e-06   3.2591328e-05   3.8436761e-05   5.1396872e-06   9.5246299e-06
   1.0000000e+00   5.7559905e-06   7.9858239e-06   6.6910721e-06   3.9597407e-06   7.4289423e-06
   1.0000000e+00   3.4523470e-06   7.6113123e-06   6.6882222e-06   3.7974998e-06   3.5728119e-06
   1.0000000e+00   2.8499990e-06   7.1731886e-06   6.2984459e-06   2.5666762e-06   3.0998413e-06
   1.0000000e+00   2.8026771e-06   2.7759971e-06   3.6432759e-06   2.4217775e-06   3.0277136e-06
   1.0000000e+00   2.3397080e-06   2.7399936e-06   2.4649997e-06   2.4216527e-06   2.9324641e-06
   1.0000000e+00   2.0891087e-06   2.3153167e-06   2.3616821e-06   2.3616540e-06   2.9271350e-06
   1.0000000e+00   2.0171005e-06   2.3062234e-06   2.2816735e-06   2.1055696e-06   2.7263173e-06
   1.0000000e+00   2.0062629e-06   2.3008632e-06   2.2249178e-06   2.1033780e-06   2.4694979e-06
   1.0000000e+00   2.0055383e-06   2.2899080e-06   2.1556834e-06   2.0464955e-06   2.4415080e-06
   1.0000000e+00   2.0023072e-06   2.2220718e-06   2.0967506e-06   2.0300404e-06   2.2898720e-06
   1.0000000e+00   2.0022886e-06   2.1655691e-06   2.0772127e-06   2.0245851e-06   2.2581229e-06

